Pushing up to the Limit of Memory Bandwidth and Capacity Utilization for Efficient LLM Decoding on Embedded FPGA

The extremely high computational and storage demands of large language models have excluded most edge devices, which were widely used for efficient machine learning, from being viable options. A typical edge device usually only has 4GB of memory capacity and a bandwidth of less than 20GB/s, while a large language model quantized to 4-bit precision with 7B parameters already requires 3.5GB of capacity, and its decoding process is purely bandwidth-bound. In this paper, we aim to explore these limits by proposing a hardware accelerator for large language model (LLM) inference on the Zynq-based KV260 platform, equipped with 4GB of 64-bit 2400Mbps DDR4 memory. We successfully deploy a LLaMA2-7B model, achieving a decoding speed of around 5 token/s, utilizing 93.3% of the memory capacity and reaching 85% decoding speed of the theoretical memory bandwidth limit. To fully reserve the memory capacity for model weights and key-value cache, we develop the system in a bare-metal environment without an operating system. To fully reserve the bandwidth for model weight transfers, we implement a customized dataflow with an operator fusion pipeline and propose a data arrangement format that can maximize the data transaction efficiency. This research marks the first attempt to deploy a 7B level LLM on a standalone embedded field programmable gate array (FPGA) device. It provides key insights into efficient LLM inference on embedded FPGA devices and provides guidelines for future architecture design.

==> title-abstract.txt <==
Area Optimized Architecture on Embedded FPGA for Large Language Model Decoding

Accelerating Large Language Model Decoding with Activation Sparsity

The computing power, storage, and bandwidth requirements of large models exclude most edge devices.

While large language models (LLMs) have achieved significant milestones in natural language processing, their high computation and memory costs limit their deployment on resource-constrained edge devices. Field Programmable Gate Arrays (FPGAs), though promising as hardware backends for deep learning models in the last decade, have not yet fully realized their potential with LLMs due to the significantly larger scale of these models compared to traditional convolutional neural networks and transformers. 



Pathfinding the Limit of Decoding Speed on Embedded FPGA by Designing an Bandwidth-Area Optimized Large Language Model Accelerator

